FCC-ee positron source from conventional to crystal-based

The high-luminosity requirement in future lepton colliders imposes a need for a high-intensity positron source. In the conventional scheme, positron beams are obtained by the conversion of bremsstrahlung photons into electron-positron pairs through the interaction between a high-energy electron beam and a high-Z amorphous target. One method to enhance the number of produced positrons is by boosting the incident electron beam power. However, the maximum heat load and thermo-mechanical stresses bearable by the target severely limit the beam power of the incident electrons. To overcome these limitations, an innovative approach using lattice coherent effects in oriented crystals appears promising. This approach uses a single thick crystal that serves as a radiator and a converter. In this paper, we investigate the application of this scheme as an alternative to the conventional positron source at the Future Circular Collider (FCC-ee). Simulations were carried out from the positron production stage to the entrance of the damping ring to estimate the accepted positron yield. The results demonstrate the advantages of the crystal-based positron source: it requires thinner targets than the conventional scheme, resulting in a 14% reduction in the deposited power while achieving a 10% increase in accepted positron yield.

==> manifest.txt <==
% Copyright 2007-2024 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

changelog.txt
  change log file

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



